New Methods for Identifying Lyman Continuum Leakers and Reionization-Epoch Analogues

Identifying low-redshift galaxies that emit Lyman Continuum radiation (LyC leakers) is one of the primary, indirect methods of studying galaxy formation in the epoch of reionization. However, not only has it proved challenging to identify such systems, it also remains uncertain whether the low-redshift LyC leakers are truly "analogues" of the sources that reionized the Universe. Here, we use high-resolution cosmological radiation hydrodynamics simulations to examine whether simulated galaxies in the epoch of reionization share similar emission line properties to observed LyC leakers at $z\sim3$ and $z\sim0$. We find that the simulated galaxies with high LyC escape fractions ($f_{\rm esc}$) often exhibit high O32 and populate the same regions of the R23-O32 plane as $z\sim3$ LyC leakers. However, we show that viewing angle, metallicity, and ionisation parameter can all impact where a galaxy resides on the O32-$f_{\rm esc}$ plane. Based on emission line diagnostics and how they correlate with $f_{\rm esc}$, lower-metallicity LyC leakers at $z\sim3$ appear to be good analogues of reionization-era galaxies. In contrast, local [SII]-deficient galaxies do not overlap with the simulated high-redshift LyC leakers on the SII-BPT diagram; however, this diagnostic may still be useful for identifying leakers. We use our simulated galaxies to develop multiple new diagnostics to identify LyC leakers using IR and nebular emission lines. We show that our model using only [CII]$_{\rm 158\mu m}$ and [OIII]$_{\rm 88\mu m}$ can identify potential leakers from non-leakers from the local Dwarf Galaxy Survey. Finally, we apply this diagnostic to known high-redshift galaxies and find that MACS1149_JD1 at $z=9.1$ is the most likely galaxy to be actively contributing to the reionization of the Universe.

==> Emission Line-fesc_final/readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
